Structure of Krypton Isotopes using the Generalised Bohr Hamiltonian Method

We investigate the properties of the excited spectra of the even-even isotopes of krypton using a Generalised Bohr Hamiltonian with three different Skyrme functionals. In particular, we investigate the evolution of the low-lying $2^{+}_{1}$ and $4^{+}_{1}$ states and their associated electromagnetic transitions. The model reproduces quite nicely the energy trends apart from ${}^{88}$Kr, where none of the interactions used here are able to grasp a sudden change in the energy spectrum. Additionally, we explore the neutron deficient region ${}^{72-76}$Kr which is a proposed region for shape coexistence. We observe that the model can reproduce the structure of the experimental spectrum of ${}^{72}$Kr exceedingly well.

==> UNEDF0_BE2W_2_0.txt <==
  A  BE2W Error
72	57	8
74	67	1
76	86	3
78	67.9	2.2
80	37.3	2.2
82	21.3	0.9
84	12	4
86	9.4	0.8
88	7.8	0.9
92	17	2.55




==> UNEDF0_BE2W_4_2.txt <==
  A  BE2W Error
74	157	6
76	104	10
78	88	5
80	70	10
82	32	12
84	15	3


